An Empirical Analysis of Multiple-Turn Reasoning Strategies in Reading Comprehension Tasks

Reading comprehension (RC) is a challenging task that requires synthesis of information across sentences and multiple turns of reasoning. Using a state-of-the-art RC model, we empirically investigate the performance of single-turn and multiple-turn reasoning on the SQuAD and MS MARCO datasets. The RC model is an end-to-end neural network with iterative attention, and uses reinforcement learning to dynamically control the number of turns. We find that multiple-turn reasoning outperforms single-turn reasoning for all question and answer types; further, we observe that enabling a flexible number of turns generally improves upon a fixed multiple-turn strategy. %across all question types, and is particularly beneficial to questions with lengthy, descriptive answers. We achieve results competitive to the state-of-the-art on these two datasets.

==> figures/kbest.txt <==
k,EM,F1
1,70.7663197729423,79.43744899257412
2,78.8647114474929,85.0055881717859
3,82.8571428571429,87.9860796172114
4,84.9668874172185,89.6080991573545
5,86.4427625354778,90.7879754853426
6,87.5496688741722,91.6580189103617
7,88.5808893093661,92.342955877394
8,89.3377483443709,92.8930798092866
9,89.8580889309366,93.2937020069887
10,90.3784295175024,93.6736291744873

==> figures/step_dist.txt <==
step,position,number of samples
1,start,91
2,start,196
3,start,1914
4,start,2062
5,start,5767
1,end,83
2,end,9
3,end,26
4,end,2277
5,end,8175
